An all speed second order well-balanced IMEX relaxation scheme for the Euler equations with gravity

We present an implicit-explicit well-balanced finite volume scheme for the Euler equations with a gravitational source term which is able to deal also with low Mach flows. To visualize the different scales we use the non-dimensionalized equations on which we apply a pressure splitting and a Suliciu relaxation. On the resulting model, we apply a splitting of the flux into a linear implicit and an non-linear explicit part that leads to a scale independent time-step. The explicit step consists of a Godunov type method based on an approximative Riemann solver where the source term is included in the flux formulation. We develop the method for a first order scheme and give an extension to second order. Both schemes are designed to be well-balanced, preserve the positivity of density and internal energy and have a scale independent diffusion. We give the low Mach limit equations for well-prepared data and show that the scheme is asymptotic preserving. These properties are numerically validated by various test cases.

==> M0p00010p0001.dat <==

N r m1 m2 E
25 1.141E-003 2.280E-002 2.280E-002 4.582E-001 
50 3.143E-004 6.277E-003 6.277E-003 1.257E-001
100 8.430E-005 1.680E-003 1.680E-003 3.367E-002
200 2.233E-005 4.441E-004 4.441E-004 8.900E-003

			


==> M0p00010p1.dat <==
N r m1 m2 E
25 1.141E-003 2.280E-002 2.280E-002 4.581E-001 
50 3.143E-004 6.277E-003 6.277E-003 1.257E-001
100 8.430E-005 1.680E-003 1.680E-003 3.367E-002
200 2.233E-005 4.441E-004 4.441E-004 8.900E-003




==> M0p0010p001.dat <==

N r m1 m2 E
25 1.141E-003 2.281E-002 2.281E-002 4.569E-001
50 3.144E-004 6.280E-003 6.280E-003 1.258E-001 
100 8.431E-005 1.680E-003 1.680E-003 3.368E-002 
200 2.233E-005 4.441E-004 4.441E-004 8.901E-003

			


==> M0p010p01.dat <==

N r m1 m2 E
 25 1.140E-003 2.280E-002 2.280E-002 4.567E-001
 50 3.144E-004 6.280E-003 6.280E-003 1.258E-001
100 8.430E-005 1.680E-003 1.680E-003 3.367E-002
200 2.233E-005 4.441E-004 4.441E-004 8.901E-003




==> M0p10p0001.dat <==

N r m1 m2 E
25 1.139E-003 2.278E-002 2.278E-002 4.562E-001 
50 3.142E-004 6.276E-003 6.276E-003 1.257E-001
100 8.427E-005 1.680E-003 1.680E-003 3.366E-002
200 2.232E-005 4.438E-004 4.438E-004 8.894E-003



==> M0p10p1.dat <==
N r m1 m2 E
25 1.139E-003 2.278E-002 2.278E-002 4.562E-001
50 3.142E-004 6.276E-003 6.276E-003 1.257E-001
100 8.427E-005 1.680E-003 1.680E-003 3.366E-002
200 2.232E-005 4.438E-004 4.438E-004 8.894E-003
			

